Global Hierarchical Attention for 3D Point Cloud Analysis

We propose a new attention mechanism, called Global Hierarchical Attention (GHA), for 3D point cloud analysis. GHA approximates the regular global dot-product attention via a series of coarsening and interpolation operations over multiple hierarchy levels. The advantage of GHA is two-fold. First, it has linear complexity with respect to the number of points, enabling the processing of large point clouds. Second, GHA inherently possesses the inductive bias to focus on spatially close points, while retaining the global connectivity among all points. Combined with a feedforward network, GHA can be inserted into many existing network architectures. We experiment with multiple baseline networks and show that adding GHA consistently improves performance across different tasks and datasets. For the task of semantic segmentation, GHA gives a +1.7% mIoU increase to the MinkowskiEngine baseline on ScanNet. For the 3D object detection task, GHA improves the CenterPoint baseline by +0.5% mAP on the nuScenes dataset, and the 3DETR baseline by +2.1% mAP25 and +1.5% mAP50 on ScanNet.

==> contact.txt <==
Dan Jia
jia@vision.rwth-aachen.de


==> data/attn_mem_attn.csv <==
len, gb
0, 0
1000, 0.070616064
2000, 0.26681497600000004
3000, 0.57286656
4000, 1.005635584
5000, 1.554799104
6000, 2.217819136
7000, 2.997642752
8000, 3.901741056
9000, 4.930061824
10000, 6.0813373440000005
11000, 7.349918720000001
12000, 8.740027392
13000, 10.242522624000001
14000, 11.869554688000001
15000, 13.615846912
16000, 15.481133056000001
17000, 17.468429824
18000, 19.575502848000003
19000, 21.811117056
20000, 24.155347968
21000, 26.616638976
22000, 29.202861056000003
23000, 31.911416832
24000, 34.74556416
25000, 37.689370112
26000, 40.752045056
27000, 43.939341824
28000, 47.246637056000004


==> data/attn_mem_gha.csv <==
len, gb
0, 0
512, 0.034983424
1024, 0.093906944
2048, 0.18390016
4096, 0.35759513600000004
8192, 0.709179392
16384, 1.412347904
32768, 2.818684928
65536, 5.6313589760000005
131072, 11.25723136
262144, 22.508451840000003
524288, 45.008795648


==> data/eval_knn_size.csv <==
knn, map25, map50
2, 60.16, 40.06
4, 62.93, 43.64
6, 64.04, 44.87
8, 62.21, 43.68
10, 62.45, 43.07
12, 61.84, 41.32
14, 58.44, 34.67
16, 58.52, 33.68
18, 57.66, 33.68
20, 56.65, 31.52

==> data/eval_mem_plot_gha.csv <==
voxel, points, mem
0,        0,      0
0.500000, 455.00, 0.715647
0.492500, 472.00, 0.721706
0.485113, 492.00, 0.730317
0.477836, 513.00, 0.742700
0.470668, 519.00, 0.748452
0.463608, 533.00, 0.756546
0.456654, 559.00, 0.763444
0.449804, 561.00, 0.761363
0.443057, 578.00, 0.771988
0.436411, 597.00, 0.772537
0.429865, 622.00, 0.786136
0.423417, 657.00, 0.803120
0.417066, 681.00, 0.816300
0.410810, 714.00, 0.823585
0.404648, 741.00, 0.842444
0.398578, 785.00, 0.859309
0.392599, 817.00, 0.876747
0.386710, 829.00, 0.875922
0.380910, 869.00, 0.903365
0.375196, 887.00, 0.901110
0.369568, 917.00, 0.916154
0.364025, 937.00, 0.926538
0.358564, 962.00, 0.939408
0.353186, 1009.00, 0.954042
0.347888, 1033.00, 0.983972
0.342670, 1070.00, 0.992430
0.337530, 1090.00, 1.002347
0.332467, 1135.00, 1.020733
0.327480, 1137.00, 1.011025
0.322568, 1173.00, 1.024758
0.317729, 1197.00, 1.031566
0.312963, 1220.00, 1.037798
0.308269, 1262.00, 1.057793
0.303645, 1313.00, 1.067305
0.299090, 1346.00, 1.092563
0.294604, 1375.00, 1.088192
0.290185, 1435.00, 1.127593
0.285832, 1476.00, 1.138951
0.281544, 1520.00, 1.166494
0.277321, 1611.00, 1.211630
0.273161, 1649.00, 1.215604
0.269064, 1721.00, 1.245808
0.265028, 1809.00, 1.291905
0.261053, 1868.00, 1.317596
0.257137, 1909.00, 1.330637
0.253280, 2000.00, 1.396898
0.249481, 2063.00, 1.420417
0.245738, 2124.00, 1.445885
0.242052, 2163.00, 1.435261
0.238421, 2246.00, 1.480565
0.234845, 2275.00, 1.478495
0.231322, 2346.00, 1.514152
0.227853, 2431.00, 1.547265
0.224435, 2461.00, 1.554544
0.221068, 2587.00, 1.607628
0.217752, 2651.00, 1.624827
0.214486, 2679.00, 1.628538
0.211269, 2772.00, 1.654765
0.208100, 2812.00, 1.662748
0.204978, 2947.00, 1.744502
0.201903, 3080.00, 1.775109
0.198875, 3186.00, 1.823845
0.195892, 3291.00, 1.849554
0.192953, 3344.00, 1.863337
0.190059, 3477.00, 1.896626
0.187208, 3534.00, 1.912437
0.184400, 3665.00, 1.972884
0.181634, 3760.00, 2.004025
0.178910, 3887.00, 2.060166
0.176226, 3970.00, 2.083098
0.173583, 4099.00, 2.140890
0.170979, 4214.00, 2.189445
0.168414, 4383.00, 2.258201
0.165888, 4583.00, 2.346624
0.163400, 4658.00, 2.361387
0.160949, 4838.00, 2.445617
0.158534, 5025.00, 2.509833
0.156156, 5145.00, 2.537525
0.153814, 5299.00, 2.598654
0.151507, 5455.00, 2.660106
0.149234, 5559.00, 2.687521
0.146996, 5766.00, 2.774308
0.144791, 5913.00, 2.842322
0.142619, 6040.00, 2.881157
0.140480, 6187.00, 2.928238
0.138372, 6472.00, 3.044134
0.136297, 6575.00, 3.052925
0.134252, 6844.00, 3.176025
0.132239, 7124.00, 3.296566
0.130255, 7347.00, 3.385657
0.128301, 7492.00, 3.423119
0.126377, 7768.00, 3.544461
0.124481, 8033.00, 3.649293
0.122614, 8244.00, 3.723381
0.120775, 8427.00, 3.772788
0.118963, 8705.00, 3.874310
0.117179, 8937.00, 3.942500
0.115421, 9295.00, 4.117344
0.113690, 9656.00, 4.271090
0.111984, 9983.00, 4.393548
0.110304, 10254.00, 4.501756
0.108650, 10510.00, 4.569400
0.107020, 10768.00, 4.632977
0.105415, 10977.00, 4.707358
0.103834, 11312.00, 4.829421
0.102276, 11673.00, 4.976356
0.100742, 12155.00, 5.191956
0.099231, 12569.00, 5.352258
0.097742, 13022.00, 5.510422
0.096276, 13400.00, 5.650633
0.094832, 13763.00, 5.772475
0.093410, 14068.00, 5.866585
0.092008, 14521.00, 6.073135
0.090628, 14938.00, 6.218445
0.089269, 15462.00, 6.438839
0.087930, 15953.00, 6.652535
0.086611, 16460.00, 6.847845
0.085312, 16851.00, 6.962904
0.084032, 17277.00, 7.129072
0.082772, 17929.00, 7.417333
0.081530, 18342.00, 7.516018
0.080307, 19069.00, 7.815380
0.079102, 19804.00, 8.106381
0.077916, 20354.00, 8.287892
0.076747, 20870.00, 8.486056
0.075596, 21290.00, 8.585710
0.074462, 22122.00, 8.935553
0.073345, 22795.00, 9.194971
0.072245, 23509.00, 9.428062
0.071161, 24321.00, 9.737077
0.070094, 24893.00, 9.920967
0.069042, 25551.00, 10.124058
0.068007, 26357.00, 10.471917
0.066987, 27327.00, 10.846820
0.065982, 28096.00, 11.126479
0.064992, 29023.00, 11.482729
0.064017, 29864.00, 11.774601
0.063057, 30483.00, 11.940933
0.062111, 31673.00, 12.405174
0.061180, 32677.00, 12.809598
0.060262, 33666.00, 13.146913
0.059358, 34666.00, 13.519400
0.058468, 35570.00, 13.822216
0.057591, 36813.00, 14.300684
0.056727, 37906.00, 14.717806
0.055876, 39145.00, 15.211394
0.055038, 40226.00, 15.603744
0.054212, 41623.00, 16.187374
0.053399, 42928.00, 16.625533
0.052598, 44084.00, 17.022358
0.051809, 45412.00, 17.519811
0.051032, 46547.00, 17.855569
0.050266, 48220.00, 18.524106
0.049512, 49670.00, 19.050121
0.048770, 50820.00, 19.363451
0.048038, 52204.00, 19.864735
0.047318, 53896.00, 20.470692
0.046608, 55501.00, 21.016108
0.045909, 56961.00, 21.520797
0.045220, 58591.00, 22.115571
0.044542, 60230.00, 22.647708
0.043874, 62137.00, 23.403657
0.043215, 63616.00, 23.838480
0.042567, 65572.00, 24.538626
0.041929, 67365.00, 25.114944
0.041300, 69248.00, 25.793297
0.040680, 71077.00, 26.353954
0.040070, 72957.00, 27.011191
0.039469, 75097.00, 27.703672
0.038877, 77008.00, 28.354348
0.038294, 79134.00, 29.063998
0.037719, 81435.00, 29.915972
0.037154, 83353.00, 30.517012
0.036596, 86142.00, 31.475408
0.036047, 88297.00, 32.072522
0.035507, 90503.00, 32.770399
0.034974, 93312.00, 33.717180
0.034449, 95537.00, 34.318068
0.033933, 98191.00, 35.318404
0.033424, 100753.00, 36.088986
0.032922, 103674.00, 37.175796
0.032429, 106631.00, 38.132980
0.031942, 109025.00, 38.789730
0.031463, 112016.00, 39.810508
0.030991, 114972.00, 40.643226
0.030526, 117983.00, 41.620554
0.030068, 120695.00, 42.386706
0.029617, 123885.00, 43.444166
0.029173, 126604.00, 44.267311
0.028735, 130088.00, 45.339639
0.028304, 133040.00, 46.228264


==> data/eval_mem_plot_global.csv <==
voxel, points, mem
0,        0,      0
0.500000, 455.00, 5.104943
0.492500, 472.00, 5.462169
0.485113, 492.00, 5.875313
0.477836, 513.00, 6.348567
0.470668, 519.00, 6.487682
0.463608, 533.00, 6.807274
0.456654, 559.00, 7.436309
0.449804, 561.00, 7.481884
0.443057, 578.00, 7.903173
0.436411, 597.00, 8.393366
0.429865, 622.00, 9.071328
0.423417, 657.00, 10.063674
0.417066, 681.00, 10.761103
0.410810, 714.00, 11.776513
0.404648, 741.00, 12.640102
0.398578, 785.00, 14.121147
0.392599, 817.00, 15.246603
0.386710, 829.00, 15.685929
0.380910, 869.00, 17.181022
0.375196, 887.00, 17.870411
0.369568, 917.00, 19.068847
0.364025, 937.00, 19.882733
0.358564, 962.00, 20.929964
0.353186, 1009.00, 22.960159
0.347888, 1033.00, 24.054678
0.342670, 1070.00, 25.766108
0.337530, 1090.00, 26.716136
0.332467, 1135.00, 28.918978
0.327480, 1137.00, 29.014133
0.322568, 1173.00, 30.846987
0.317729, 1197.00, 32.101017
0.312963, 1220.00, 33.324873
0.308269, 1262.00, 35.614040
0.303645, 1313.00, 38.507622
0.299090, 1346.00, 40.435622
0.294604, 1375.00, 42.166633
0.290185, 1435.00, 45.873107


==> data/eval_mem_plot_local.csv <==
voxel, points, mem
0,        0,      0
0.500000, 455.00, 0.696942
0.492500, 472.00, 0.702704
0.485113, 492.00, 0.710602
0.477836, 513.00, 0.722747
0.470668, 519.00, 0.728390
0.463608, 533.00, 0.735839
0.456654, 559.00, 0.741680
0.449804, 561.00, 0.738989
0.443057, 578.00, 0.748399
0.436411, 597.00, 0.749841
0.429865, 622.00, 0.762667
0.423417, 657.00, 0.777504
0.417066, 681.00, 0.789816
0.410810, 714.00, 0.793790
0.404648, 741.00, 0.813493
0.398578, 785.00, 0.828343
0.392599, 817.00, 0.843653
0.386710, 829.00, 0.840288
0.380910, 869.00, 0.870851
0.375196, 887.00, 0.866357
0.369568, 917.00, 0.878043
0.364025, 937.00, 0.890977
0.358564, 962.00, 0.900740
0.353186, 1009.00, 0.911020
0.347888, 1033.00, 0.936435
0.342670, 1070.00, 0.946147
0.337530, 1090.00, 0.948443
0.332467, 1135.00, 0.970187
0.327480, 1137.00, 0.954410
0.322568, 1173.00, 0.974150
0.317729, 1197.00, 0.973437
0.312963, 1220.00, 0.983214
0.308269, 1262.00, 0.994611
0.303645, 1313.00, 1.018045
0.299090, 1346.00, 1.028064
0.294604, 1375.00, 1.030278
0.290185, 1435.00, 1.054192
0.285832, 1476.00, 1.067319
0.281544, 1520.00, 1.086607
0.277321, 1611.00, 1.127367
0.273161, 1649.00, 1.132319
0.269064, 1721.00, 1.164365
0.265028, 1809.00, 1.196814
0.261053, 1868.00, 1.224992
0.257137, 1909.00, 1.225785
0.253280, 2000.00, 1.281819
0.249481, 2063.00, 1.303187
0.245738, 2124.00, 1.323314
0.242052, 2163.00, 1.326713
0.238421, 2246.00, 1.358576
0.234845, 2275.00, 1.355053
0.231322, 2346.00, 1.384055
0.227853, 2431.00, 1.419478
0.224435, 2461.00, 1.421200
0.221068, 2587.00, 1.470064
0.217752, 2651.00, 1.488406
0.214486, 2679.00, 1.489336
0.211269, 2772.00, 1.514838
0.208100, 2812.00, 1.511506
0.204978, 2947.00, 1.599629
0.201903, 3080.00, 1.619145
0.198875, 3186.00, 1.661810
0.195892, 3291.00, 1.681801
0.192953, 3344.00, 1.690766
0.190059, 3477.00, 1.730286
0.187208, 3534.00, 1.735115
0.184400, 3665.00, 1.783126
0.181634, 3760.00, 1.819889
0.178910, 3887.00, 1.864746
0.176226, 3970.00, 1.876965
0.173583, 4099.00, 1.931059
0.170979, 4214.00, 1.967937
0.168414, 4383.00, 2.033130
0.165888, 4583.00, 2.111948
0.163400, 4658.00, 2.119468
0.160949, 4838.00, 2.186033
0.158534, 5025.00, 2.251869
0.156156, 5145.00, 2.265300
0.153814, 5299.00, 2.318185
0.151507, 5455.00, 2.372903
0.149234, 5559.00, 2.397110
0.146996, 5766.00, 2.483047
0.144791, 5913.00, 2.534648
0.142619, 6040.00, 2.575901
0.140480, 6187.00, 2.590103
0.138372, 6472.00, 2.712351
0.136297, 6575.00, 2.696397
0.134252, 6844.00, 2.812071
0.132239, 7124.00, 2.908750
0.130255, 7347.00, 2.984916
0.128301, 7492.00, 3.011467
0.126377, 7768.00, 3.115105
0.124481, 8033.00, 3.201833
0.122614, 8244.00, 3.275178
0.120775, 8427.00, 3.304342
0.118963, 8705.00, 3.401572
0.117179, 8937.00, 3.452200
0.115421, 9295.00, 3.597607
0.113690, 9656.00, 3.729602
0.111984, 9983.00, 3.841708
0.110304, 10254.00, 3.919429
0.108650, 10510.00, 3.992300
0.107020, 10768.00, 4.040122
0.105415, 10977.00, 4.117899
0.103834, 11312.00, 4.217021
0.102276, 11673.00, 4.362704
0.100742, 12155.00, 4.526809
0.099231, 12569.00, 4.691875
0.097742, 13022.00, 4.827236
0.096276, 13400.00, 4.943699
0.094832, 13763.00, 5.042040
0.093410, 14068.00, 5.118031
0.092008, 14521.00, 5.274639
0.090628, 14938.00, 5.412371
0.089269, 15462.00, 5.597679
0.087930, 15953.00, 5.761887
0.086611, 16460.00, 5.917776
0.085312, 16851.00, 6.033448
0.084032, 17277.00, 6.131952
0.082772, 17929.00, 6.397553
0.081530, 18342.00, 6.478283
0.080307, 19069.00, 6.765091
0.079102, 19804.00, 7.010457
0.077916, 20354.00, 7.175394
0.076747, 20870.00, 7.319301
0.075596, 21290.00, 7.415113
0.074462, 22122.00, 7.732950
0.073345, 22795.00, 7.929545
0.072245, 23509.00, 8.147858
0.071161, 24321.00, 8.429061
0.070094, 24893.00, 8.596289
0.069042, 25551.00, 8.788822
0.068007, 26357.00, 9.052593
0.066987, 27327.00, 9.387964
0.065982, 28096.00, 9.605650
0.064992, 29023.00, 9.923641
0.064017, 29864.00, 10.176352
0.063057, 30483.00, 10.316040
0.062111, 31673.00, 10.743982
0.061180, 32677.00, 11.084087
0.060262, 33666.00, 11.384044
0.059358, 34666.00, 11.716326
0.058468, 35570.00, 11.965515
0.057591, 36813.00, 12.374738
0.056727, 37906.00, 12.721414
0.055876, 39145.00, 13.144462
0.055038, 40226.00, 13.456879
0.054212, 41623.00, 13.957199
0.053399, 42928.00, 14.340875
0.052598, 44084.00, 14.684814
0.051809, 45412.00, 15.108926
0.051032, 46547.00, 15.404300
0.050266, 48220.00, 15.977978
0.049512, 49670.00, 16.433867
0.048770, 50820.00, 16.703483
0.048038, 52204.00, 17.100910
0.047318, 53896.00, 17.628436
0.046608, 55501.00, 18.123536
0.045909, 56961.00, 18.519853
0.045220, 58591.00, 19.020997
0.044542, 60230.00, 19.458244
0.043874, 62137.00, 20.097114
0.043215, 63616.00, 20.414227
0.042567, 65572.00, 21.063919
0.041929, 67365.00, 21.539531
0.041300, 69248.00, 22.094826
0.040680, 71077.00, 22.546674
0.040070, 72957.00, 23.115374
0.039469, 75097.00, 23.709347
0.038877, 77008.00, 24.265033
0.038294, 79134.00, 24.772710
0.037719, 81435.00, 25.481894
0.037154, 83353.00, 25.943262
0.036596, 86142.00, 26.820315
0.036047, 88297.00, 27.304553
0.035507, 90503.00, 27.902710
0.034974, 93312.00, 28.729888
0.034449, 95537.00, 29.208545
0.033933, 98191.00, 30.015468
0.033424, 100753.00, 30.615166
0.032922, 103674.00, 31.472554
0.032429, 106631.00, 32.266446
0.031942, 109025.00, 32.752819
0.031463, 112016.00, 33.647160
0.030991, 114972.00, 34.331006
0.030526, 117983.00, 35.130781
0.030068, 120695.00, 35.729583
0.029617, 123885.00, 36.551588
0.029173, 126604.00, 37.138571
0.028735, 130088.00, 38.035953
0.028304, 133040.00, 38.717250
0.027880, 136149.00, 39.374284
0.027462, 139410.00, 40.123133
0.027050, 142053.00, 40.515117
0.026644, 145442.00, 41.272408
0.026244, 148900.00, 42.160008
0.025851, 151953.00, 42.598242
0.025463, 155297.00, 43.358603
0.025081, 158777.00, 44.079681
0.024705, 161878.00, 44.572305
0.024334, 164957.00, 45.071220
0.023969, 168324.00, 45.735368
0.023610, 171662.00, 46.290470


==> data/out_hist_BGHA18EL6ffn128LA_adamwM_fourierD_weight_decay_crop_5cm.csv <==
pos, weights
0.05, 5100273.5
0.15000000000000002, 13351124.0
0.25, 595240.625
0.35000000000000003, 389.0009460449219
0.45, 0.0
0.55, 0.0
0.65, 0.0
0.75, 0.0
0.8500000000000001, 0.0
0.9500000000000001, 0.0
1.05, 0.0
1.1500000000000001, 0.0
1.25, 0.0
1.35, 0.0
1.4500000000000002, 0.0
1.55, 0.0
1.6500000000000001, 0.0
1.75, 0.0
1.85, 0.0
1.9500000000000002, 0.0
2.0500000000000003, 0.0
2.15, 0.0
2.25, 0.0
2.35, 0.0
2.45, 0.0
2.5500000000000003, 0.0
2.6500000000000004, 0.0
2.75, 0.0
2.85, 0.0
2.95, 0.0
3.0500000000000003, 0.0
3.1500000000000004, 0.0
3.25, 0.0
3.35, 0.0
3.45, 0.0
3.5500000000000003, 0.0
3.6500000000000004, 0.0
3.75, 0.0
3.85, 0.0
3.95, 0.0
4.05, 0.0
4.15, 0.0
4.25, 0.0
4.3500000000000005, 0.0
4.45, 0.0
4.55, 0.0
4.65, 0.0
4.75, 0.0
4.8500000000000005, 0.0
4.95, 0.0
5.050000000000001, 0.0
5.15, 0.0
5.25, 0.0
5.3500000000000005, 0.0
5.45, 0.0
5.550000000000001, 0.0
5.65, 0.0
5.75, 0.0
5.8500000000000005, 0.0
5.95, 0.0
6.050000000000001, 0.0
6.15, 0.0
6.25, 0.0
6.3500000000000005, 0.0
6.45, 0.0
6.550000000000001, 0.0
6.65, 0.0
6.75, 0.0
6.8500000000000005, 0.0
6.95, 0.0
7.050000000000001, 0.0
7.15, 0.0
7.25, 0.0
7.3500000000000005, 0.0
7.45, 0.0
7.550000000000001, 0.0
7.65, 0.0
7.75, 0.0
7.8500000000000005, 0.0
7.95, 0.0


==> data/out_hist_BGHA18EL6ffn128_adamwM_fourierD_weight_decay_crop_5cm.csv <==
pos, weights
0.05, 1458127.625
0.15000000000000002, 3073933.75
0.25, 1049027.625
0.35000000000000003, 1337708.25
0.45, 1452715.875
0.55, 1246105.375
0.65, 748448.6875
0.75, 497561.5
0.8500000000000001, 449015.6875
0.9500000000000001, 485985.71875
1.05, 513265.21875
1.1500000000000001, 524728.4375
1.25, 525507.1875
1.35, 507151.6875
1.4500000000000002, 485255.25
1.55, 455419.4375
1.6500000000000001, 416245.875
1.75, 372872.90625
1.85, 323104.46875
1.9500000000000002, 280056.5
2.0500000000000003, 245023.4375
2.15, 218398.171875
2.25, 197690.28125
2.35, 182312.78125
2.45, 170557.78125
2.5500000000000003, 162712.265625
2.6500000000000004, 155088.703125
2.75, 145807.625
2.85, 138028.421875
2.95, 129283.3203125
3.0500000000000003, 119412.109375
3.1500000000000004, 108993.0625
3.25, 99060.9140625
3.35, 91176.1796875
3.45, 81870.6875
3.5500000000000003, 73988.78125
3.6500000000000004, 67181.0625
3.75, 58988.96484375
3.85, 52189.39453125
3.95, 46145.25390625
4.05, 41439.6640625
4.15, 36012.8203125
4.25, 31312.34375
4.3500000000000005, 27109.38671875
4.45, 23779.048828125
4.55, 20932.048828125
4.65, 18278.734375
4.75, 15400.8603515625
4.8500000000000005, 12996.689453125
4.95, 11420.1513671875
5.050000000000001, 10114.43359375
5.15, 8901.591796875
5.25, 7621.9736328125
5.3500000000000005, 6471.16650390625
5.45, 4471.86865234375
5.550000000000001, 3553.894287109375
5.65, 2994.44091796875
5.75, 2558.95703125
5.8500000000000005, 2143.1748046875
5.95, 1870.3883056640625
6.050000000000001, 1628.84130859375
6.15, 1543.6748046875
6.25, 1844.0174560546875
6.3500000000000005, 1954.142578125
6.45, 1463.6990966796875
6.550000000000001, 911.4073486328125
6.65, 622.6917724609375
6.75, 477.2545166015625
6.8500000000000005, 301.5834045410156
6.95, 212.88485717773438
7.050000000000001, 153.36802673339844
7.15, 121.80060577392578
7.25, 112.47982788085938
7.3500000000000005, 91.48297119140625
7.45, 52.70985794067383
7.550000000000001, 23.76604461669922
7.65, 12.972099304199219
7.75, 9.462225914001465
7.8500000000000005, 6.039503574371338
7.95, 10.146364212036133


==> fig/attn_hist.tikz <==
\begin{tikzpicture}[tight background]
    \footnotesize
    \pgfplotsset{
      scale only axis,
      scaled y ticks=false,
    }
    
    \begin{axis}[
        height=4.8cm,
        width=0.9\textwidth,
        ybar=0pt,
        bar width=0.05cm,
        %ymin=0, ymax=100,
        ymax=30000000.0,
        ymode=log,
        xmin=-0.15, xmax=8.15,
        xtick={0,1,2,3,4,5,6,7,8},
        xticklabels={0,1,2,3,4,5,6,7,\hspace{-5pt}$\geq 8$},
        xtick pos=left,
        axis on top,
        ylabel={Total attention weight},
        xlabel={Distance between query and key voxels [m]},
        ylabel near ticks,
        xlabel near ticks,
        legend cell align={left},
        line width=0.5,
        legend style={
            nodes={scale=0.85, transform shape},
            % legend image post style={mark=none}
        },
        ylabel shift = -3pt,
        xlabel shift = -3pt
    ]
    
    \pgfplotstableread[col sep=comma]{data/out_hist_BGHA18EL6ffn128_adamwM_fourierD_weight_decay_crop_5cm.csv}{\histgha};
    \pgfplotstableread[col sep=comma]{data/out_hist_BGHA18EL6ffn128LA_adamwM_fourierD_weight_decay_crop_5cm.csv}{\histlocal};
    
    
    %\addplot [area legend, draw opacity=0, fill=gs_blue] table [x=pos, y expr={\thisrow{weights}/18451786.5*100}] {\histgha};\label{barplot:histgha}
    \addplot [area legend, draw opacity=0, fill=gs_blue] table [x=pos, y expr={\thisrow{weights}}] {\histgha};\label{barplot:histgha}
    %\addplot [area legend, draw opacity=0, fill=gs_red] table [x=pos, y expr={\thisrow{weights}/18451786.5*100}] {\histlocal};\label{barplot:histlocal}
    \addplot [area legend, draw opacity=0, fill=gs_red] table [x=pos, y expr={\thisrow{weights}}] {\histlocal};\label{barplot:histlocal}
    % Local : 0.12635192703132048
    % GHA : 1.0011683061851855
    \legend{GHA ($\mu_{dist}=1.001$\,m),Local attention ($\mu_{dist}=0.126$\,m)}
    \end{axis}%
\end{tikzpicture}%

==> fig/gha_example.tikz <==
\begin{tikzpicture}[tight background]
    % h0 edge
    \draw[gs_red, line width=0.5mm] (0,0)--(0.2,0.2);
    \draw[gs_blue, line width=0.5mm] (0.2,0.19)--(0.35,0.09);
    \draw[gs_green, line width=0.5mm] (0.344,0.1)--(0.314,-0.02);
    \draw[gs_yellow, line width=0.5mm] (0.356,0.1)--(0.326,-0.02);

    % h0 points
    \draw[gs_red,fill=gs_red]     (0,0)   circle (0.25ex);
    \draw[gs_blue,fill=gs_blue]   (0.2,0.2) circle (0.25ex);
    \draw[gs_green,fill=gs_green] (0.35,0.1) circle (0.25ex);
    \draw[gs_yellow,fill=gs_yellow] (0.32,-0.02) circle (0.25ex);
    
    % h0 text
    \node[white] at (0.0,0.0) {$P_0$};
    \node[white] at (0.2,0.2) {$P_1$};
    \node[white] at (0.35,0.1) {$P_2$};
    \node[white] at (0.32,-0.02) {$P_3$};
    
    % h1 edge
    \draw[gs_red, line width=0.5mm] (1.0,-0.007)--(1.35,0.093);
    \draw[gs_green, line width=0.5mm] (1.0,0.007)--(1.35,0.107);

    % h1 points
    \draw[gs_red,fill=gs_red]     (1.0,0)   circle (0.25ex);
    \draw[gs_green,fill=gs_green] (1.35,0.1) circle (0.25ex);
    
    % h1 text
    \node[white] at (1.0,0) {$P_0$};
    \node[white] at (1.35,0.1) {$P_2$};    

    % legend
    \node[] at (-0.1,0.25) {$0$th hierarchy};
    \node[] at (0.9,0.25) {$1$st hierarchy};
    \draw[loosely dotted, line width=0.25mm] (0.61,-0.1)--(0.61,0.15);

    % h1
    % \draw[gs_red,fill=gs_red]     (1.2,  0)   circle (0.25ex);
    % \draw[gs_yellow,fill=gs_yellow] (0.8,-0.27) circle (0.25ex);
    
    % \draw[gs_red,rotate around={11:(0.4,-0.345)}] (0.4,-0.345) ellipse (3.7ex and 0.8ex);
    % \draw[gs_yellow,rotate around={11:(0.4,-0.345)}] (0.4,-0.345) ellipse (3.9ex and 0.9ex);
    

\end{tikzpicture}

==> fig/mem_plot.tikz <==
\begin{tikzpicture}[tight background]
    \begin{axis}[ 
        width=0.6\linewidth,
        height=4.8cm,
        line width=0.5,
        grid=major, % Display a grid
        tick label style={font=\scriptsize},
        legend style={nodes={scale=0.4, transform shape}},
        label style={font=\scriptsize},
        legend image post style={mark=triangle},
        grid style={white},
        xlabel={Number of points [$\times 10^4$]},
        ylabel={Memory [GB]},
        y tick label style={
            /pgf/number format/.cd,
            fixed,
            fixed zerofill,
            precision=1
        },
        xlabel shift = -6pt,
        ylabel shift = -6pt,
        % axis y line* = left, % the '*' avoids arrow heads
        legend style={
            at={(0.97,0.95)}, 
            anchor=north east,
            % draw=none, 
            % fill=none,
            nodes={scale=1.5, transform shape},
            legend image post style={mark=none}
        },
        legend cell align={left},
        xmin=0.0, xmax=2,
        ymin=0, ymax=50,
    ]
    
    % \addplot[mark=none, gray, dashed, line width=0.75] {70.8};
    %     \addlegendentry{pre-trained from \cite{Jia20arXiv}}
        
    \addplot[no marks, color=gs_red, line width=1.2] table [x expr=\thisrow{points}/10000, y=mem, col sep=comma] {data/eval_mem_plot_global.csv};
        \addlegendentry{Full attention}
        
    \addplot[no marks, color=gs_green, line width=1.2] table [x expr=\thisrow{points}/10000, y=mem, col sep=comma] {data/eval_mem_plot_local.csv};
        \addlegendentry{Local attention}
        
    \addplot[no marks, color=gs_blue, line width=1.2] table [x expr=\thisrow{points}/10000, y=mem, col sep=comma] {data/eval_mem_plot_gha.csv};
        \addlegendentry{GHA}
        
    \draw [dashed] (0,12) -- (20,12); \node[anchor=west] at (0.35,8.5) {\scriptsize 2080 Ti (12 GB)};
    \draw [dashed] (0,24) -- (20,24); \node[anchor=west] at (0.35,20) {\scriptsize TITAN RTX (24 GB)};
    \draw [dashed] (0,48) -- (20,48); \node[anchor=west] at (0.35,44) {\scriptsize A40 (48 GB)};
        
        
    % \addplot[no marks, dashed, color=new_blue_dark, line width=1.2] table [x=len, y=gb, col sep=comma] {data/attn_mem_attn.csv};
    %     \addlegendentry{sequence, annotations}
    % \addplot[no marks, color=new_red_dark, line width=1.2] table [x=len, y=gb, col sep=comma] {data/attn_mem_attn.csv};
    %     \addlegendentry{whole set, pseudo-labels}
    % \addplot[no marks, dashed, color=new_red_dark, line width=1.2] table [x=len, y=gb, col sep=comma] {data/attn_mem_attn.csv};
    %     \addlegendentry{whole set, annotations}


        
    \end{axis}
\end{tikzpicture}
